An efficient and spectrally accurate numerical method for computing dynamics of rotating Bose-Einstein condensates

In this paper, we propose an efficient and spectrally accurate numerical method for computing the dynamics of rotating Bose-Einstein condensates (BEC) in two dimensions (2D) and 3D based on the Gross-Pitaevskii equation (GPE) with an angular momentum rotation term. By applying a time-splitting technique for decoupling the nonlinearity and properly using the alternating direction implicit (ADI) technique for the coupling in the angular momentum rotation term in the GPE, at every time step, the GPE in rotational frame is decoupled into a nonlinear ordinary differential equation (ODE) and two partial differential equations with constant coefficients. This allows us to develop new time-splitting spectral (TSSP) methods for computing the dynamics of BEC in a rotational frame.The new numerical method is explicit, unconditionally stable, and of spectral accuracy in space and second order accuracy in time. Moreover, it is time reversible and time transverse invariant, and conserves the position density in the discretized level if the GPE does. Extensive numerical results are presented to confirm the above properties of the new numerical method for rotating BEC in 2D and 3D.

==> lett.txt <==
Dear Editor:

    Herewith we send back the revised version of our manuscript 
entitled ``An efficient and spectrally accurate numerical method
for computing dynamics of rotating Bose-Einstein condensates''
submitted for consideration of publication in Journal of 
Computational Physics. We did major revisions for 
the paper according to the referee's comments and suggestions. 

  For your reference, we list the main changes:

  For comments from Reviewer #3:

1). In section 4.2, we add the motivation of our numerical 
study for dynamics of a vortex lattice in rotating BEC. 
There were experimental
results in doing this and observed the so-called remarkable sheet-like
vortices by changing the trap frequencies. Our numerical results
agree with the experimental observation very well. Also, 
we give more detailed explanation of our numerical results. 
We also add the section 4.3 for generation of 
giant vortex in rotating BEC from its ground state by 
introducing a localized loss term. Again, 
there were experimental and theoretical study for this 
cases. Some explanation for the results are given. 
As stated in the beginning of section 4, our aim 
is not to find new physics but to demonstrate the efficiency
and high resolution of our new numerical method. 
The results in section 4.2 and 4.3 clearly demonstrated 
that our method can be applied to study the cases where
the current physical experiments are doing.

2). Done as suggested. We move the detailed calculation 
in section 3.2 into Appendix A and those in section 3.3
into Appendix B.

3). Done as suggested. We merge the two figures according 
to different cases. 


  For comments from Reviewer #1:

1). As stated in the introduction, there are many efficient and accurate 
numerical methods proposed recently for computing the dynamics of 
non-rotating BEC. Due to the appearance of the angular momentum rotation 
term in the GPE, new numerical difficulties are introduced. Different 
numerical techniques are tried to overcome the difficulty. Of course,
each technique has its own advantages and disadvantages. As reviewed
in the introduction, the numerical methods used in physics literature
is the Crank-Nicolson or leap-frog 
finite difference method which is low order method.
At the beginning, we try very hard to extend the time-splitting 
spectral method for non-rotating BEC to rotating BEC. But we can't 
make it work. Alternatively, we proposed a method by using polar coordinates
so as to make the angular momentum term to be constant and 
studied dynamics of rotating BEC analytically, see [5]. Also, we
systemically studied motion of center of mass in rotating BEC 
for a stationary state with its center shifted and tried the 
standard leap-frog pseudospectral method for rotating BEC,
see [40]. In fact, in [40], we focused on classifying different 
motion of the center of mass by solving a second-order ODE 
system analytically. The study of leap-frog pseudospectral 
method was just a side work. All these works were done far before
the work in the paper. There is no overlap between the work 
in [40] and that in the current paper. After some long time hard work,
we finally found a way to extend the time-splitting spectral 
method for non-rotating BEC to rotating BEC. As stated in 
this paper, there are many good properties of the new numerical 
method. Due to its simplicity and high resolution, 
the method should be interested to physicists for studying
dynamics of rotating BEC. The materials in this paper is completely 
different with those in [40]. 

  Yes. The author (W. Bao) has published a number of articles
for developing efficient and accurate numerical methods for computing 
ground states and dynamics of BEC. In fact, each paper well focused 
on a topic and clearly solved a problem. All the papers were 
published in well-respected journals which demonstrated the quality
of the papers.

2). Done as suggested. We remove several key words, shorten the abstract 
and introduction according. We focus the discretization in 2D 
and give the algorithms in 2D and 3D. The paper is written for introducing
the method. We think that it is better to give the algorithms in 2D and 3D
clearly so that others can use it directly and easily. 

3). Done as suggested.

  Furthermore, we include in (3.1) a conservative repulsive pinning
potential and a localized loss term which were used in current 
experimental and theoretical study such that our new method can deal 
with more general cases. The calculation in section 3 and Appendices 
A and B are revised according. 

   Finally, please forward our sincerely thanks to the referees
for their valuable comments and suggests to improve this paper.

   Thank you very much for your help and support.

   Best Regards!

Weizhu Bao and Hanquan Wang


  


 

   



==> lett1.txt <==
Dear Editor:

    Herewith we send back the revised version of our manuscript 
entitled ``An efficient and spectrally accurate numerical method
for computing dynamics of rotating Bose-Einstein condensates''
submitted for consideration of publication in Journal of 
Computational Physics. We did minor revisions for 
the paper according to the comments and suggestions
from Revierer #3. 

  For your reference, we list the our changes:

  For comments from Reviewer #3:

  1). Done as suggested. We combine the two parts in Fig. 1 into one figure.

  2). Done as suggested. We link the comparison between the figures 
in our paper with the figures in the previous papers
 of experimental and theoretical studies. 

  3). Done as suggested. We read the reference suggested by the reviewer
and cite it in the paper. 

  4). Done as suggested. We read the paper very carefully again and correct
the English grammar. 

   In addition, we update the references and correct some minor typoers.
 

   Finally, please forward our sincerely thanks to the referees
for their valuable comments and suggests to improve this paper.

   Thank you very much for your help and support.

   Best Regards!

Weizhu Bao and Hanquan Wang


  


 

   



==> tt.txt <==
Date: Mon, 14 Nov 2005 07:02:30 -0500
From: Journal of Computational Physics <jcp@elsevier.com>
To: bao@cz3.nus.edu.sg
Subject: JCOMP-D-05-00606

<html><body>Re: JCOMP-D-05-00606<br />
<br />
<br />
Dear Dr. Bao,<br />
<br />
The Editorial Office has received the decision on the paper entitled "An
efficient and spectrally accurate numerical<br />
method for computing dynamics of rotating Bose-Einstein condensates".<br />
<br />
The reviewers' comments are as follows:<br />
************************************************************<br />
<br />
Reviewer #1: <br />
1. The author (W. Bao) has published/written a number of articles concerning
numerical BEC in <br />
recent couple of years. It seems to this referee that the author produces too
many papers on<br />
BEC. Some of them are somehow similar. This referee does not understand why the
authors prefer <br />
to divide one work into two papers: the paper under reviewed and [37], for
instance.<br />
<br />
2. Too many key words and, the abstract is too long. The introduction is also
too long. I would suggest the authors to start the introduction for GPE from
(1.5) (with (1.6) and (1.7)) directly. I do not think the authors need to
provide the detailed description of the discretization for both 2D and 3D. I
would<br />
suggest the authors focus on 3D cases.<br />
<br />
3. There are a number of mistakes/misprints in the current version. Here are
examples.<br />
<br />
   (1) Page 1, line 5 of abstract, "techniques" should be "technique". <br />
<br />
   (2) Page 2, the first sentence of Paragraph 2 should be rewritten. <br />
<br />
   (3) Page 4, line 4 of Section 2, "Secondly" should be "Second"; line 11 of
Section 2, "Thirdly"        <br />
       should be "Third"; line 12 of Section 2, "i.e." should be "i.e.," (same
comments to "i.e." at    <br />
       other places. <br />
   <br />
   (4) Page 12, below Table 4, "Tables 1$\&$2 and 3$\&$4" would be "Tables
1-4"; different<br />
       expression for Figure 1: Figure 1 and Fig. 1; "cf." should be "c.f.":
"Fig. 1c$\&$g" should be "(c) <br />
       and (g) of Fig. 1"...<br />
<br />
<br />
<br />
Reviewer #2: This is a well-written, interesting and useful manuscript on an
up-to-date topic. The formation of vortex lattice in a Bose-Einstein condensate
is both of experimental and theoretical interests. The authors have addressed
the very useful task of numerical simulation of  vortex lattice formation using
the nonlinear mean-field equation. The presentation is quite pedagogic so that
others can use it. The authors not only studied the stationary problem but made
several interesting applications to investigate the nonequilibrium dynamics of
vortex lattice associated with sudden change in different parameters of the
problem and thus demonstrate the stability and reliability of their numerical
scheme. I recommend that the paper be accepted for publication.<br />
<br />
<br />
<br />
Reviewer #3: In this paper the authors develop a novel method for simulating
the<br />
dynamics of rotating Bose-Einstein condensates (BEC) in 2D and 3D.<br />
Time splitting and alternating direction implicit techniques are<br />
used to describe the BEC by a nonlinear ordinary differential<br />
equation and two partial differential equations with constant<br />
coefficients. The resulting time splitting numerical method for<br />
simulating the BEC is stable, time reversible, of spectral accuracy<br />
in space, and second order accurate in time. The authors check the<br />
accuracy of their method and then proceed by studying the dynamics<br />
of a vortex lattice in a rotating BEC. I think that the method<br />
developed in this paper is a useful extension of existing numerical<br />
methods for simulating a rotating BEC. The method can be used for<br />
typical current experimental parameters and the obtained results are<br />
accurate. However, I ask the authors to consider the following<br />
points of criticism and change their paper accordingly before I can<br />
recommend this manuscript for publication in Journal of<br />
Computational Physics.<br />
<br />
1) Despite developing a powerful method for simulating the dynamics<br />
of rotating BEC the authors only present physical results which are<br />
already known. Quantized vortex lattices have been demonstrated<br />
in several BEC experiments and numerical simulations of these<br />
systems were already performed. Furthermore the authors do not<br />
motivate their simulations of changing the trapping frequency and<br />
the interaction strength; there is hardly any discussion of these<br />
results in the manuscript. In its current form the importance of<br />
the physical results is not well enough explained. It is also not<br />
made clear by the authors why their results are of interest to<br />
physicists and how they could be used in experimental and<br />
theoretical studies of BEC.<br />
<br />
2) The calculations presented in Secs. 3.2 and 3.3 are very detailed<br />
and disrupt the flow of the paper. I think that they could be moved<br />
into an appendix to increase the readability of the manuscript.<br />
<br />
3) The authors have split Figs. 1 and 3 into two parts. I find this<br />
confusing and suggest to introduce new figure numbers instead.<br />
<br />
<br />
************************************************************<br />
<br />
In view of these comments made the Associate Editor who guided your article,
Professor Degond, has decided that the paper can be reconsidered for
publication after major revisions. Therefore we look forward to receiving the
revised version of the paper together with a reply to the reports and a summary
of the revisions made.<br />
<br />
If the revised version is submitted within three months of receipt of this
e-mail, the manuscript will retain the original submission date. After three
months, your paper might be treated as a new submission and may be sent to new
reviewers.<br />
<br />
Yours sincerely,<br />
<br />
Jeanette Bakker<br />
on behalf of the Editors of Journal of Computational Physics<br />
<br />
<br />
Editorial-Production Department, <br />
Elsevier<br />
Radarweg 29<br />
1043 NX Amsterdam<br />
The Netherlands<br />
<br />
Tel: +31 20 485 3426<br />
Fax: +31 20 485 2521<br />
E-mail: jcp@elsevier.com<br />
<br />
<br />
<br />
<br />
Journal of Computational Physics is available electronically at
http://www.ElsevierPhysics.com/</body></html>

